The intersection of two halfspaces has high threshold degree

The threshold degree of a Boolean function f:{0,1}^n->{-1,+1} is the least degree of a real polynomial p such that f(x)=sgn p(x). We construct two halfspaces on {0,1}^n whose intersection has threshold degree Theta(sqrt n), an exponential improvement on previous lower bounds. This solves an open problem due to Klivans (2002) and rules out the use of perceptron-based techniques for PAC learning the intersection of two halfspaces, a central unresolved challenge in computational learning. We also prove that the intersection of two majority functions has threshold degree Omega(log n), which is tight and settles a conjecture of O'Donnell and Servedio (2003). Our proof consists of two parts. First, we show that for any nonconstant Boolean functions f and g, the intersection f(x)^g(y) has threshold degree O(d) if and only if ||f-F||_infty + ||g-G||_infty < 1 for some rational functions F, G of degree O(d). Second, we settle the least degree required for approximating a halfspace and a majority function to any given accuracy by rational functions. Our technique further allows us to make progress on Aaronson's challenge (2008) and contribute strong direct product theorems for polynomial representations of composed Boolean functions of the form F(f_1,...,f_n). In particular, we give an improved lower bound on the approximate degree of the AND-OR tree.

==> ABSTRACT.txt <==

TITLE: The intersection of two halfspaces has high threshold degree

Alexander A. Sherstov


ABSTRACT:

The threshold degree of a Boolean function f:{0,1}^n->{-1,+1}
is the least degree of a real polynomial p such f(x)=sgn p(x).
We construct two halfspaces on {0,1}^n whose intersection
has threshold degree Theta(sqrt n), an exponential improvement
on previous lower bounds. This solves an open problem due to
Klivans (2002) and rules out the use of perceptron-based
techniques for PAC learning the intersection of two halfspaces, a
central unresolved challenge in computational learning.  We also
prove that the intersection of two majority functions has
threshold degree Omega(log n), which is tight and settles a
conjecture of O'Donnell and Servedio (2003).

Our proof consists of two parts. First, we show that for any
Boolean functions f and g, the intersection f(x)^g(y)
has threshold degree O(d) if and only if ||f-F||_infty +
||g-G||_infty < 1 for some rational functions F, G of
degree O(d). Second, we settle the least degree
required for approximating a halfspace and a majority function to
any given accuracy by rational functions.

Our technique further allows us to make progress on
Aaronson's challenge (2008) and contribute strong direct product
theorems for polynomial representations of composed Boolean functions
of the form F(f_1,...,f_n). In particular, we give an improved
lower bound on the approximate degree of the AND-OR tree.




==> URL.txt <==
http://arxiv.org/abs/0910.1862

